Episodic Memory Verbalization using Hierarchical Representations of Life-Long Robot Experience

Verbalization of robot experience, i.e., summarization of and question answering about a robot's past, is a crucial ability for improving human-robot interaction. Previous works applied rule-based systems or fine-tuned deep models to verbalize short (several-minute-long) streams of episodic data, limiting generalization and transferability. In our work, we apply large pretrained models to tackle this task with zero or few examples, and specifically focus on verbalizing life-long experiences. For this, we derive a tree-like data structure from episodic memory (EM), with lower levels representing raw perception and proprioception data, and higher levels abstracting events to natural language concepts. Given such a hierarchical representation built from the experience stream, we apply a large language model as an agent to interactively search the EM given a user's query, dynamically expanding (initially collapsed) tree nodes to find the relevant information. The approach keeps computational costs low even when scaling to months of robot experience data. We evaluate our method on simulated household robot data, human egocentric videos, and real-world robot recordings, demonstrating its flexibility and scalability.

==> figures/tikz/data-teach-retrieval-f1-1shot.tsv <==
ep len	overall	only_partially_correct	only_correct	only_wrong
5	0,6932755337499660	0,7546618791099730	0,7248430252091900	0,5451205636858480
15	0,521258122466288	0,6251122071990710	0,586795435022173	0,3044759830526010
25	0,4372467142828170	0,5580697913437230	0,5595060990718820	0,16307124357599800
50	0,2790137037309840	0,34431571808198300	0,3932343697417010	0,17036290846124200
100	0,21505825271641100	0,2856334321234840	0,3619577539994980	0,127766501246979

==> figures/tikz/data.tsv <==
Ep len	1s T	1s S_c	1s S_p	0s T	0s S_c	0s S_p	predef T	predef S_c	predef S_p	1p T	1p S_c	1p S_p
5	8,5	48	74	3,1	51	71	19,7	28	61	120	32	65
15	9,6	48	72	4,1	45	76	44,2	20	62	372	37	63
25	9,1	55	74	3,6	46	73	52,6	29	65	422	35	69
50	10,2	37	68	4,9	32	58	115,5	16	64	1055	24	56
100	10,4	34	62	5,6	25	60	248,8	21	52	1893	3	8
